Revisiting Random Walks for Learning on Graphs

We revisit a simple model class for machine learning on graphs, where a random walk on a graph produces a machine-readable record, and this record is processed by a deep neural network to directly make vertex-level or graph-level predictions. We call these stochastic machines random walk neural networks (RWNNs), and through principled analysis, show that we can design them to be isomorphism invariant while capable of universal approximation of graph functions in probability. A useful finding is that almost any kind of record of random walks guarantees probabilistic invariance as long as the vertices are anonymized. This enables us, for example, to record random walks in plain text and adopt a language model to read these text records to solve graph tasks. We further establish a parallelism to message passing neural networks using tools from Markov chain theory, and show that over-smoothing in message passing is alleviated by construction in RWNNs, while over-squashing manifests as probabilistic under-reaching. We empirically demonstrate RWNNs on a range of problems, verifying our theoretical analysis and demonstrating the use of language models for separating strongly regular graphs where 3-WL test fails, and transductive classification on arXiv citation network. Code is available at https://github.com/jw9730/random-walk.

==> figures/sr16/graph_1_pred_1_layer_7_head_1_seed_1.txt <==
\cctext{254,235,216}{1}\cctext{254,239,224}{-}\allowbreak\cctext{254,233,213}{2}\cctext{254,241,227}{-}\allowbreak\cctext{253,222,190}{3}\cctext{254,239,224}{-}\allowbreak\cctext{253,192,137}{4}\cctext{254,231,208}{\#}\allowbreak\cctext{254,240,226}{2}\cctext{254,236,217}{-}\allowbreak\cctext{253,194,140}{5}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{6}\cctext{255,255,255}{\#}\allowbreak\cctext{254,237,221}{4}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{7}\cctext{254,237,220}{\#}\allowbreak\cctext{254,241,227}{1}\cctext{255,255,255}{\#}\allowbreak\cctext{254,243,231}{5}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{8}\cctext{254,238,223}{\#}\allowbreak\cctext{254,242,230}{3}\cctext{255,255,255}{\#}\allowbreak\cctext{254,243,231}{5}\cctext{254,244,234}{-}\allowbreak\cctext{254,240,226}{3}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{9}\cctext{253,216,178}{\#}\allowbreak\cctext{253,213,172}{1}\cctext{254,244,233}{\#}\allowbreak\cctext{255,255,255}{7}\cctext{255,255,255}{\#}\allowbreak\cctext{255,255,255}{8}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{7}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{5}\cctext{255,255,255}{-}\allowbreak\cctext{254,244,234}{4}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{6}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{10}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{11}\cctext{254,237,220}{\#}\allowbreak\cctext{254,242,230}{3}\cctext{253,223,192}{\#}\allowbreak\cctext{254,237,220}{4}\cctext{255,255,255}{\#}\allowbreak\cctext{255,255,255}{6}\cctext{255,255,255}{\#}\allowbreak\cctext{255,255,255}{9}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{6}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{7}\cctext{255,255,255}{-}\allowbreak\cctext{254,237,220}{1}\cctext{255,255,255}{-}\allowbreak\cctext{254,244,233}{12}\cctext{223,81,6}{\#}\allowbreak\cctext{253,200,149}{2}\cctext{253,200,149}{\#}\allowbreak\cctext{254,232,210}{4}\cctext{255,255,255}{\#}\allowbreak\cctext{254,243,231}{5}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{13}\cctext{255,255,255}{\#}\allowbreak\cctext{255,255,255}{5}\cctext{255,255,255}{\#}\allowbreak\cctext{255,255,255}{8}\cctext{255,255,255}{\#}\allowbreak\cctext{255,255,255}{10}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{8}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{5}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{13}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{12}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{2}\cctext{255,255,255}{-}\allowbreak\cctext{254,243,231}{4}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{12}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{13}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{14}\cctext{254,243,232}{\#}\allowbreak\cctext{254,240,226}{1}\cctext{255,255,255}{\#}\allowbreak\cctext{255,255,255}{9}\cctext{255,255,255}{\#}\allowbreak\cctext{255,255,255}{10}\cctext{255,255,255}{\#}\allowbreak\cctext{255,255,255}{11}\cctext{255,255,255}{\#}\allowbreak\cctext{255,255,255}{12}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{9}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{3}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{8}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{7}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{1}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{14}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{9}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{7}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{8}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{9}\cctext{255,255,255}{-}\allowbreak\cctext{254,241,227}{1}\cctext{255,255,255}{-}\allowbreak\cctext{254,237,219}{15}\cctext{247,123,40}{\#}\allowbreak\cctext{253,209,164}{2}\cctext{254,244,234}{\#}\allowbreak\cctext{255,255,255}{6}\cctext{255,255,255}{\#}\allowbreak\cctext{255,255,255}{7}\cctext{255,255,255}{\#}\allowbreak\cctext{255,255,255}{10}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{7}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{5}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{4}\cctext{255,255,255}{-}\allowbreak\cctext{254,235,216}{2}\cctext{254,243,232}{-}\allowbreak\cctext{254,239,224}{16}\cctext{253,172,104}{\#}\allowbreak\cctext{254,241,227}{3}\cctext{255,255,255}{\#}\allowbreak\cctext{255,255,255}{8}\cctext{255,255,255}{\#}\allowbreak\cctext{255,255,255}{10}\cctext{255,255,255}{\#}\allowbreak\cctext{255,255,255}{13}\cctext{255,255,255}{\#}\allowbreak\cctext{255,255,255}{15}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{15}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{1}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{12}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{4}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{6}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{11}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{14}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{9}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{7}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{1}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{9}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{14}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{1}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{2}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{16}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{3}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{4}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{6}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{7}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{15}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{16}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{10}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{13}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{12}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{5}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{4}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{11}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{6}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{5}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{12}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{13}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{5}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{12}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{13}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{16}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{3}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{8}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{5}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{4}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{6}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{7}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{9}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{8}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{7}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{1}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{15}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{6}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{7}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{8}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{5}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{12}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{4}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{2}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{1}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{14}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{12}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{4}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{11}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{3}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{8}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{16}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{2}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{15}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{10}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{16}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{13}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{8}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{9}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{7}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{15}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{16}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{3}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{11}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{6}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{7}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{15}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{16}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{8}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{9}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{1}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{15}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{7}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{9}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{11}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{14}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{12}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{13}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{14}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{1}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{2}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{3}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{4}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{6}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{11}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{10}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{13}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{12}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{5}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{8}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{16}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{2}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{3}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{4}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{12}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{13}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{5}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{12}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{4}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{3}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{11}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{6}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{4}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{5}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{8}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{9}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{14}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{10}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{16}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{15}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{10}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{6}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{15}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{2}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{3}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{9}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{14}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{12}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{13}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{16}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{15}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{1}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{9}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{14}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{13}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{12}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{14}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{1}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{9}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{8}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{3}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{4}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{6}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{7}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{5}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{6}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{11}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{14}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{9}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{7}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{8}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{9}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{11}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{4}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{3}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{9}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{14}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{10}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{16}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{8}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{3}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{4}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{6}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{11}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{9}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{14}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{12}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{1}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{2}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{3}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{11}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{6}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{10}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{14}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{9}\cctext{255,255,255}{-}\allowbreak\cctext{253,225,197}{1}\cctext{254,243,231}{-}\allowbreak

==> figures/sr16/graph_2_pred_2_layer_12_head_2_seed_42.txt <==
\cctext{253,223,192}{1}\cctext{253,171,103}{-}\allowbreak\cctext{253,159,85}{2}\cctext{253,175,109}{-}\allowbreak\cctext{254,235,215}{3}\cctext{253,191,135}{-}\allowbreak\cctext{253,208,163}{4}\cctext{223,81,6}{-}\allowbreak\cctext{253,221,189}{5}\cctext{254,241,228}{\#}\allowbreak\cctext{253,151,75}{1}\cctext{253,222,190}{\#}\allowbreak\cctext{254,237,219}{2}\cctext{254,242,229}{-}\allowbreak\cctext{255,255,255}{1}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{6}\cctext{254,242,230}{\#}\allowbreak\cctext{254,238,222}{3}\cctext{255,255,255}{\#}\allowbreak\cctext{255,255,255}{4}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{7}\cctext{255,255,255}{\#}\allowbreak\cctext{255,255,255}{1}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{1}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{5}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{4}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{8}\cctext{255,255,255}{\#}\allowbreak\cctext{255,255,255}{5}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{9}\cctext{255,255,255}{\#}\allowbreak\cctext{255,255,255}{1}\cctext{255,255,255}{\#}\allowbreak\cctext{255,255,255}{6}\cctext{255,255,255}{\#}\allowbreak\cctext{255,255,255}{7}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{1}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{6}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{4}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{5}\cctext{254,239,224}{-}\allowbreak\cctext{253,182,120}{10}\cctext{254,242,229}{\#}\allowbreak\cctext{254,244,233}{1}\cctext{255,255,255}{\#}\allowbreak\cctext{255,255,255}{2}\cctext{255,255,255}{-}\allowbreak\cctext{246,121,37}{11}\cctext{255,255,255}{\#}\allowbreak\cctext{255,255,255}{3}\cctext{255,255,255}{\#}\allowbreak\cctext{255,255,255}{4}\cctext{255,255,255}{\#}\allowbreak\cctext{255,255,255}{6}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{12}\cctext{255,255,255}{\#}\allowbreak\cctext{255,255,255}{7}\cctext{255,255,255}{\#}\allowbreak\cctext{255,255,255}{10}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{13}\cctext{255,255,255}{\#}\allowbreak\cctext{255,255,255}{8}\cctext{255,255,255}{\#}\allowbreak\cctext{255,255,255}{9}\cctext{255,255,255}{\#}\allowbreak\cctext{255,255,255}{10}\cctext{255,255,255}{\#}\allowbreak\cctext{255,255,255}{11}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{11}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{10}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{1}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{9}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{13}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{11}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{12}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{13}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{8}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{4}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{6}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{1}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{7}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{6}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{9}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{1}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{10}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{11}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{6}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{7}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{14}\cctext{255,255,255}{\#}\allowbreak\cctext{255,255,255}{4}\cctext{255,255,255}{\#}\allowbreak\cctext{255,255,255}{5}\cctext{255,255,255}{\#}\allowbreak\cctext{255,255,255}{8}\cctext{255,255,255}{\#}\allowbreak\cctext{255,255,255}{12}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{5}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{1}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{9}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{6}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{11}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{13}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{15}\cctext{254,242,229}{\#}\allowbreak\cctext{254,242,230}{2}\cctext{255,255,255}{\#}\allowbreak\cctext{255,255,255}{3}\cctext{255,255,255}{\#}\allowbreak\cctext{255,255,255}{8}\cctext{255,255,255}{\#}\allowbreak\cctext{255,255,255}{9}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{8}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{5}\cctext{255,255,255}{-}\allowbreak\cctext{254,244,233}{4}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{3}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{15}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{9}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{13}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{12}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{14}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{16}\cctext{254,243,231}{\#}\allowbreak\cctext{254,243,232}{2}\cctext{255,255,255}{\#}\allowbreak\cctext{255,255,255}{3}\cctext{255,255,255}{\#}\allowbreak\cctext{255,255,255}{7}\cctext{255,255,255}{\#}\allowbreak\cctext{255,255,255}{12}\cctext{255,255,255}{\#}\allowbreak\cctext{255,255,255}{15}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{7}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{9}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{13}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{12}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{7}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{9}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{8}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{14}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{16}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{15}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{2}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{10}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{1}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{6}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{11}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{4}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{14}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{5}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{10}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{12}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{11}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{4}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{3}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{16}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{15}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{9}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{1}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{6}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{7}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{12}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{16}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{7}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{12}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{10}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{1}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{9}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{7}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{6}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{3}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{16}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{15}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{9}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{7}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{1}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{5}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{4}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{6}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{1}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{10}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{12}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{7}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{14}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{8}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{15}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{9}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{13}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{11}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{6}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{7}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{14}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{4}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{6}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{7}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{9}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{6}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{1}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{10}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{12}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{7}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{14}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{4}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{3}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{15}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{8}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{13}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{11}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{12}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{14}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{5}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{4}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{6}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{11}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{4}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{8}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{14}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{5}\cctext{254,243,232}{-}\allowbreak\cctext{254,238,223}{2}\cctext{254,239,224}{-}\allowbreak\cctext{254,240,225}{3}\cctext{254,241,228}{-}\allowbreak\cctext{255,255,255}{4}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{5}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{8}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{9}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{13}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{12}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{16}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{15}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{8}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{13}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{10}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{11}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{13}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{10}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{2}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{1}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{10}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{5}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{4}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{11}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{10}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{13}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{9}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{8}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{14}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{4}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{5}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{1}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{7}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{9}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{1}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{5}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{4}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{8}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{9}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{15}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{3}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{6}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{11}\cctext{254,244,234}{-}\allowbreak\cctext{255,255,255}{3}\cctext{254,244,233}{-}\allowbreak\cctext{254,244,233}{16}\cctext{254,244,233}{-}\allowbreak\cctext{255,255,255}{2}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{5}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{14}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{12}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{13}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{10}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{2}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{1}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{5}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{14}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{7}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{6}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{11}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{10}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{1}\cctext{255,255,255}{-}\allowbreak\cctext{254,244,233}{2}\cctext{254,243,232}{-}\allowbreak\cctext{255,255,255}{10}\cctext{254,243,231}{-}\allowbreak\cctext{254,244,233}{11}\cctext{254,241,228}{-}\allowbreak\cctext{254,242,230}{3}\cctext{254,243,231}{-}\allowbreak\cctext{255,255,255}{15}\cctext{254,244,234}{-}\allowbreak\cctext{255,255,255}{8}\cctext{254,243,231}{-}\allowbreak\cctext{254,243,231}{14}\cctext{254,241,228}{-}\allowbreak\cctext{254,241,228}{4}\cctext{254,242,229}{-}\allowbreak\cctext{254,239,224}{6}\cctext{254,236,217}{-}\allowbreak\cctext{254,234,214}{3}\cctext{254,236,218}{-}\allowbreak\cctext{254,232,210}{16}\cctext{254,235,215}{-}\allowbreak\cctext{253,224,194}{2}\cctext{253,226,198}{-}\allowbreak\cctext{254,238,223}{1}\cctext{254,231,208}{-}\allowbreak\cctext{254,241,227}{5}\cctext{254,240,225}{-}\allowbreak\cctext{254,239,224}{8}\cctext{254,239,224}{-}\allowbreak\cctext{254,243,231}{9}\cctext{254,242,229}{-}\allowbreak\cctext{254,243,232}{7}\cctext{254,244,233}{-}\allowbreak\cctext{255,255,255}{14}\cctext{255,255,255}{-}\allowbreak\cctext{255,255,255}{12}\cctext{254,244,233}{-}\allowbreak
